Refined analysis of sparse MIMO radar

We analyze a multiple-input multiple-output (MIMO) radar model and provide recovery results for a compressed sensing (CS) approach. In MIMO radar different pulses are emitted by several transmitters and the echoes are recorded at several receiver nodes. Under reasonable assumptions the transformation from emitted pulses to the received echoes can approximately be regarded as linear. For the considered model, and many radar tasks in general, sparsity of targets within the considered angle-range-Doppler domain is a natural assumption. Therefore, it is possible to apply methods from CS in order to reconstruct the parameters of the targets. Assuming Gaussian random pulses the resulting measurement matrix becomes a highly structured random matrix. Our first main result provides an estimate for the well-known restricted isometry property (RIP) ensuring stable and robust recovery. We require more measurements than standard results from CS, like for example those for Gaussian random measurements. Nevertheless, we show that due to the special structure of the considered measurement matrix our RIP result is in fact optimal (up to possibly logarithmic factors). Our further two main results on nonuniform recovery (i.e., for a fixed sparse target scene) reveal how the fine structure of the support set affects the (nonuniform) recovery performance. We show that for certain "balanced" support sets reconstruction with essentially the optimal number of measurements is possible. We prove recovery results for both perfect recovery of the support set in case of exactly sparse vectors and an $\ell_2$-norm approximation result for reconstruction under sparsity defect.Our analysis complements earlier work by Strohmer & Friedlander and deepens the understanding of the considered MIMO radar model.

==> B1_scaled.dat <==
48	5
56	4.985
64	4.965
72	4.925
80	4.755
88	4.475
96	3.79
104	2.59
112	1.3
120	0.545
128	0.12
136	0.005


==> B2_scaled.dat <==
32	4.985
40	4.985
48	4.79
56	4.15
64	3.015
72	1.465
80	0.505
88	0.105
96	0.035
104	0.005
112	0
120	0


==> B4_scaled.dat <==
16	5
18	4.995
20	4.97
22	4.92
24	4.825
26	4.555
28	4.23
30	3.705
32	2.96
34	2.35
36	1.675
38	1.02
40	0.655
42	0.295
44	0.1
46	0.07
48	0.015
50	0.02
52	0

==> B8_scaled.dat <==
8	4.995
10	4.975
12	4.82
14	4.195
16	3.115
18	1.495
20	0.655
22	0.1
24	0.005
26	0
28	0


==> B_free_scaled.dat <==
48	4.94
56	4.795
64	4.545
72	4.11
80	3.275
88	2.405
96	1.5
104	0.735
112	0.165
120	0.05
128	0

